Recovering Headerless Frames in LR-FHSS

Long-Range Frequency Hopping Spread Spectrum (LR-FHSS) is a recent modulation designed for communications from low-power ground end-devices to Low-Earth Orbit (LEO) satellites. To decode a frame, an LR-FHSS gateway must receive at least one header replica and a large proportion of payload fragments. However, LR-FHSS headers will likely be lost when there are many concurrent transmissions. In this paper, we motivate the header loss problem with an analytical model, propose a linear programming model to extract headerless frames and design a cost-effective sliding-window heuristic. Simulation results show that our approach exhibits near-optimal headerless detection and extraction results while ensuring a low computational cost. The proposed method is, therefore, suitable for future LR-FHSS gateways located onboard resource-constrained LEO satellites.

==> img/fig2-2rep-twothirds.txt <==
 10 500 0.7798051 0.8955021 0.6983171   
 10 700 0.6541997 0.7618693 0.4984147   
 10 900 0.5372523 0.605989 0.3255690   
 10 1100 0.4347602 0.4558095 0.1981678   
 10 1300 0.3481476 0.3276257 0.1140621   
 10 1500 0.2766676 0.2269551 0.0627911   
 10 1700 0.2186242 0.1525358 0.0333480   
 10 1900 0.1720289 0.0999872 0.0172007   
 10 2100 0.1349329 0.0641866 0.0086609   
 10 2300 0.1055798 0.0404848 0.0042744   
 10 2500 0.0824593 0.0251553 0.0020743   
 10 2700 0.0643105 0.0154306 0.0009923   
 10 2900 0.0501015 0.0093608 0.0004690   
 10 3100 0.0389990 0.0056242 0.0002193   
 10 3300 0.0303372 0.0033507 0.0001017   
 30 500 0.3954035 0.3145865 0.1243886   
 30 700 0.2289895 0.0449151 0.0102851   
 30 900 0.1291991 0.0034896 0.0004509   
 30 1100 0.0719247 0.0001831 0.0000132   
 30 1300 0.0397568 0.0000074 0.0000003   
 30 1500 0.0218919 0.0000002 5.394D-09   
 30 1700 0.0120297 7.186D-09 8.644D-11   
 30 1900 0.0066029 1.894D-10 1.250D-12   
 30 2100 0.0036220 4.619D-12 1.673D-14   
 30 2300 0.0019861 1.061D-13 2.108D-16   
 30 2500 0.0010889 2.328D-15 2.535D-18   
 30 2700 0.0005969 4.922D-17 2.938D-20   
 30 2900 0.0003272 1.011D-18 3.307D-22   
 30 3100 0.0001794 2.027D-20 3.637D-24   
 30 3300 0.0000983 3.992D-22 3.925D-26   
 50 500 0.1777632 0.0010259 0.0001824   
 50 700 0.0708732 0.0000005 3.261D-08   
 50 900 0.0277436 6.657D-11 1.847D-12   
 50 1100 0.0107857 5.040D-15 5.436D-17   
 50 1300 0.0041820 2.553D-19 1.068D-21   
 50 1500 0.0016199 9.943D-24 1.611D-26   
 50 1700 0.0006272 3.244D-28 2.035D-31   
 50 1900 0.0002428 9.365D-33 2.274D-36   
 50 2100 0.0000940 2.481D-37 2.332D-41   
 50 2300 0.0000364 6.185D-42 2.250D-46   
 50 2500 0.0000141 1.476D-46 2.079D-51   
 50 2700 0.0000055 3.415D-51 1.862D-56   
 50 2900 0.0000021 7.724D-56 1.630D-61   
 50 3100 0.0000008 1.719D-60 1.404D-66   
 50 3300 0.0000003 3.780D-65 1.195D-71   
 70 500 0.0766180 1.486D-08 1.139D-09   
 70 700 0.0212481 8.831D-16 1.876D-17   
 70 900 0.0058312 1.095D-23 6.383D-26   
 70 1100 0.0015958 5.875D-32 9.375D-35   
 70 1300 0.0004364 1.944D-40 8.482D-44   
 70 1500 0.0001193 4.803D-49 5.730D-53   
 70 1700 0.0000326 9.901D-58 3.229D-62   
 70 1900 0.0000089 1.821D-66 1.623D-71   
 70 2100 0.0000024 3.113D-75 7.587D-81   
 70 2300 0.0000007 5.081D-84 3.385D-90   
 70 2500 0.0000002 8.046D-93 1.465D-99   
 70 2700 4.979D-08 1.25D-101 6.22D-109   
 70 2900 1.361D-08 1.91D-110 2.60D-118   
 70 3100 3.721D-09 2.91D-119 1.08D-127   
 70 3300 1.017D-09 4.41D-128 4.48D-137   
 90 500 0.0324829 2.366D-16 7.684D-18   
 90 700 0.0063127 6.249D-29 3.945D-31   
 90 900 0.0012203 2.538D-42 3.097D-45   
 90 1100 0.0002356 4.064D-56 9.575D-60   
 90 1300 0.0000455 3.963D-70 1.803D-74   
 90 1500 0.0000088 2.939D-84 2.582D-89   
 90 1700 0.0000017 1.869D-98 3.16D-104   
 90 1900 0.0000003 1.08D-112 3.56D-119   
 90 2100 6.319D-08 6.02D-127 3.80D-134   
 90 2300 1.220D-08 3.24D-141 3.95D-149   
 90 2500 2.355D-09 1.71D-155 4.03D-164   
 90 2700 4.547D-10 8.98D-170 4.08D-179   
 90 2900 8.777D-11 4.68D-184 4.10D-194   
 90 3100 1.694D-11 2.43D-198 4.11D-209   
 90 3300 3.271D-12 1.26D-212 4.12D-224   


==> img/fig2-3rep-onethird.txt <==
 10 500 0.8598517 0.9985624 0.8586156   
 10 700 0.7359747 0.9914155 0.7296567   
 10 900 0.6068079 0.9714469 0.5894816   
 10 1100 0.4869657 0.9326100 0.4541491   
 10 1300 0.3832392 0.8727883 0.3344867   
 10 1500 0.2973682 0.7943885 0.2362259   
 10 1700 0.2283685 0.7030639 0.1605576   
 10 1900 0.1740573 0.6057748 0.1054395   
 10 2100 0.1319259 0.5091117 0.0671650   
 10 2300 0.0995824 0.4182711 0.0416524   
 10 2500 0.0749400 0.3366816 0.0252309   
 10 2700 0.0562684 0.2660897 0.0149724   
 10 2900 0.0421781 0.2068915 0.0087263   
 10 3100 0.0315769 0.1585408 0.0050062   
 10 3300 0.0236183 0.1199274 0.0028325   
 30 500 0.4907019 0.9985547 0.4899927   
 30 700 0.2857211 0.9587016 0.2739213   
 30 900 0.1584772 0.7680055 0.1217113   
 30 1100 0.0857529 0.4528409 0.0388324   
 30 1300 0.0458118 0.1943632 0.0089041   
 30 1500 0.0243114 0.0636227 0.0015468   
 30 1700 0.0128565 0.0167759 0.0002157   
 30 1900 0.0067864 0.0037347 0.0000253   
 30 2100 0.0035788 0.0007286 0.0000026   
 30 2300 0.0018863 0.0001282 0.0000002   
 30 2500 0.0009940 0.0000208 2.067D-08   
 30 2700 0.0005237 0.0000032 1.657D-09   
 30 2900 0.0002759 0.0000005 1.263D-10   
 30 3100 0.0001453 6.361D-08 9.245D-12   
 30 3300 0.0000766 8.559D-09 6.553D-13   
 50 500 0.2324625 0.9407075 0.2186792   
 50 700 0.0912811 0.4058219 0.0370439   
 50 900 0.0346393 0.0453555 0.0015711   
 50 1100 0.0129816 0.0017327 0.0000225   
 50 1300 0.0048426 0.0000319 0.0000002   
 50 1500 0.0018033 0.0000004 6.508D-10   
 50 1700 0.0006711 2.919D-09 1.959D-12   
 50 1900 0.0002497 1.875D-11 4.683D-15   
 50 2100 0.0000929 1.026D-13 9.528D-18   
 50 2300 0.0000346 5.008D-16 1.731D-20   
 50 2500 0.0000129 2.257D-18 2.901D-23   
 50 2700 0.0000048 9.604D-21 4.594D-26   
 50 2900 0.0000018 3.924D-23 6.983D-29   
 50 3100 0.0000007 1.557D-25 1.031D-31   
 50 3300 0.0000002 6.053D-28 1.491D-34   
 70 500 0.1024234 0.4416877 0.0452391   
 70 700 0.0276251 0.0070623 0.0001951   
 70 900 0.0073077 0.0000079 5.807D-08   
 70 1100 0.0019233 1.918D-09 3.688D-12   
 70 1300 0.0005055 1.874D-13 9.472D-17   
 70 1500 0.0001328 1.060D-17 1.408D-21   
 70 1700 0.0000349 4.282D-22 1.494D-26   
 70 1900 0.0000092 1.401D-26 1.285D-31   
 70 2100 0.0000024 4.014D-31 9.668D-37   
 70 2300 0.0000006 1.057D-35 6.688D-42   
 70 2500 0.0000002 2.638D-40 4.385D-47   
 70 2700 4.368D-08 6.361D-45 2.778D-52   
 70 2900 1.148D-08 1.501D-49 1.722D-57   
 70 3100 3.015D-09 3.492D-54 1.053D-62   
 70 3300 7.921D-10 8.052D-59 6.378D-68   
 90 500 0.0438253 0.0383417 0.0016803   
 90 700 0.0082302 0.0000028 2.319D-08   
 90 900 0.0015304 6.545D-12 1.002D-14   
 90 1100 0.0002841 2.616D-18 7.432D-22   
 90 1300 0.0000527 4.095D-25 2.158D-29   
 90 1500 0.0000098 3.832D-32 3.747D-37   
 90 1700 0.0000018 2.692D-39 4.884D-45   
 90 1900 0.0000003 1.609D-46 5.415D-53   
 90 2100 6.246D-08 8.772D-54 5.479D-61   
 90 2300 1.159D-08 4.542D-61 5.263D-69   
 90 2500 2.150D-09 2.283D-68 4.908D-77   
 90 2700 3.989D-10 1.128D-75 4.500D-85   
 90 2900 7.401D-11 5.523D-83 4.087D-93   
 90 3100 1.373D-11 2.689D-90 3.69D-101   
 90 3300 2.548D-12 1.305D-97 3.32D-109   


==> img/fig2-math-model.txt <==
// https://cloud.scilab.in/

function [result] = combinat(n, k)
	result = factorial(n)/(factorial(k)*factorial(n-k))
endfunction

function [result] = free(channels, averageTx)
	result = channels*((1-1/channels)**averageTx)
endfunction

function [result] = coll(duration, channels, averageTx)
	result = 1-((free(channels, averageTx)/channels)**(ceil(duration/durationFragment)))
endfunction

durationReplica = 233;
numberOfReplicas = 3;
durationFragment = 102;
requiredRatioFragments = 1/3;
numberOfChannels = 35;
numberIntervals = 1000;
for numberOfFragments = 10:20:90
	for transmissions = 500:200:3300
		averageTx = (numberOfReplicas*durationReplica+numberOfFragments*durationFragment)*transmissions/(numberIntervals*durationFragment);
		pHeader = 1-coll(durationReplica, numberOfChannels, averageTx)**numberOfReplicas;
		tmpP = 1-coll(durationFragment, numberOfChannels, averageTx);
		tmpSum = 0;
		for i=ceil(numberOfFragments*requiredRatioFragments):numberOfFragments
			tmpSum = tmpSum+combinat(numberOfFragments,i)*(tmpP**i)*((1-tmpP)**(numberOfFragments-i));
		end
		pPayload = tmpSum;
		pFrame = pHeader*pPayload;
		disp(string(numberOfFragments)+" "+string(transmissions)+" "+string(pHeader)+" "+string(pPayload)+" "+string(pFrame));
	end
end
